Black Hole Binaries in AGN Accretion Discs II: Gas Effects on Black Hole Satellite Scatterings

The black hole (BH) binaries in active galactic nuclei (AGN) are expected to form mainly through scattering encounters in the ambient gaseous medium. Recent simulations, including our own, have confirmed this formation pathway is highly efficient. We perform 3D smoothed particle hydrodynamics (SPH) simulations of BH scattering encounters in AGN disks. Using a range of impact parameters, we probe the necessary conditions for binary capture and how different orbital trajectories affect the dissipative effects from the gas. We identify a single range of impact parameters, typically of width $\sim0.86-1.59$ binary Hill radii depending on AGN disk density, that reliably leads to binary formation. The periapsis of the first encounter is the primary variable that determines the outcome of the initial scattering. We find an associated power-law between the energy dissipated and the periapsis depth to be $\Delta E\propto r^{-b}$ with $b=0.42\pm0.16$, where deeper encounters dissipate more energy. Excluding accretion physics does not significantly alter these results. We identify the region of parameter space in initial energy vs impact parameter where a scattering leads to binary formation. Based on our findings, we provide a ready-to-use analytic criterion that utilises these two pre-encounter parameters to determine the outcome of an encounter, with a reliability rate of >90\%. As the criterion is based directly on our simulations, it provides a reliable and highly physically motivated criterion for predicting binary scattering outcomes which can be used in population studies of BH binaries and mergers around AGN.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
